SAM-I-Am: Semantic Boosting for Zero-shot Atomic-Scale Electron Micrograph Segmentation

Image segmentation is a critical enabler for tasks ranging from medical diagnostics to autonomous driving. However, the correct segmentation semantics - where are boundaries located? what segments are logically similar? - change depending on the domain, such that state-of-the-art foundation models can generate meaningless and incorrect results. Moreover, in certain domains, fine-tuning and retraining techniques are infeasible: obtaining labels is costly and time-consuming; domain images (micrographs) can be exponentially diverse; and data sharing (for third-party retraining) is restricted. To enable rapid adaptation of the best segmentation technology, we propose the concept of semantic boosting: given a zero-shot foundation model, guide its segmentation and adjust results to match domain expectations. We apply semantic boosting to the Segment Anything Model (SAM) to obtain microstructure segmentation for transmission electron microscopy. Our booster, SAM-I-Am, extracts geometric and textural features of various intermediate masks to perform mask removal and mask merging operations. We demonstrate a zero-shot performance increase of (absolute) +21.35%, +12.6%, +5.27% in mean IoU, and a -9.91%, -18.42%, -4.06% drop in mean false positive masks across images of three difficulty classes over vanilla SAM (ViT-L).

==> images/0-figs.txt <==
SAM vs. SamIAm: https://docs.google.com/drawings/d/1w5vipiCdfOzquTA6Vh69BHYIcvfP7ZocquKLIdvuJoM/edit
Booster: https://docs.google.com/drawings/d/1BRCQTxJwOVpzl85k-J35mWb11AqMwsdPi4Yx27qaCxY/edit
Booster (old): https://docs.google.com/drawings/d/1ycpXZZFIrp91gw16yfsBq9yZ3ug7etsS6ej1CdCZjdg/edit
Future work: https://docs.google.com/drawings/d/1f8wQUspBrpy-0sUgFOXK08TtHUY1LAVAvmlFok9HsgI/edit

